Limits on Fast Radio Bursts from Four Years of the V-FASTR Experiment

The V-FASTR experiment on the Very Long Baseline Array was designed to detect dispersed pulses of milliseconds duration, such as fast radio bursts (FRBs). We use all V-FASTR data through February 2015 to report V-FASTR's upper limits on the rates of FRBs, and compare these with re-derived rates from Parkes FRB detection experiments. V-FASTR's operation at lambda=20 cm allows direct comparison with the 20 cm Parkes rate, and we derive a power-law limit of \gamma<-0.4 (95% confidence limit) on the index of FRB source counts, N(>S)\propto S^\gamma. Using the previously measured FRB rate and the unprecedented amount of survey time spent searching for FRBs at a large range of wavelengths (0.3 cm > \lambda > 90 cm), we also place frequency-dependent limits on the spectral distribution of FRBs. The most constraining frequencies place two-point spectral index limits of \alpha_{20cm}^{4cm} < 5.8 and \alpha_{90cm}^{20cm} > -7.6, where fluence F \propto f^\alpha if we assume true the burst rate reported by Champion et al. (2016) of R(F~0.6 Jy ms) = 7 x 10^3 sky^{-1} day^{-1} (for bursts of ~3 ms duration). This upper limit on \alpha suggests that if FRBs are extragalactic but non-cosmological, that on average they are not experiencing excessive free-free absorption due to a medium with high optical depth (assuming temperature ~8,000 K), which excessively invert their low-frequency spectrum. This in turn implies that the dispersion of FRBs arises in either or both of the intergalactic medium or the host galaxy, rather than from the source itself.

==> cover-letter.txt <==
Dear ApJ Editors,

Please find enclosed the final revision of our manuscript reporting the updated limits from the V-FASTR project to search for fast radio bursts using the Very Long Baseline Array. We have addressed the minor wording comment from the referee. Thank you for publishing this manuscript in ApJ.

Cheers,
Sarah Burke Spolaor on behalf of the V-FASTR team.





==> referee-report-may16.txt <==
Note to editors: text that should be bold is in {\bf } latex markup while new changes are shown with \textbf{} latex markup.


Thank you again to both referees for the detailed read of the draft and careful comments. We have addressed all points and placed all changes to the manuscript in boldface (except where text was only removed and nothing added; these instances are noted below).


-------------------------
  Response to Referee 1
-------------------------

> Abstract: "that they are not experiencing"
> I guess you meant:
> "that on average they are not experiencing"

--> Done.


> Abstract and text: regarding free-free absorption -
> free-free absorption depends on temperature -
> what do you assume regarding the temperature.
> What will be the limits for hot corona (~10^7 K).

--> We assumed the analysis of Kulkarni et al. for these statements; this has been added to the abstract.


> Section 1: "Still under debate" -
> See also: http://adsabs.harvard.edu/abs/2016arXiv160304421V

--> Yes! Reference added.


> Section 1: "uses an incoherent sum..."
> For the next papers I wonder if the FDMT method:
> http://adsabs.harvard.edu/abs/2014arXiv1411.5373Z
> can help you.
> This method is much faster than imaging for compact arrays,
> but for sparse array like the VLBA this I am not sure its helpful,
> because the computation will be limited by the imaging.
> Anyway, it will be good to look into this.

--> Thanks for pointing this out. If we did imaging searches we would certainly be dominated by gridding/imaging. We are well aware of this method, however and have considered it for other projects!


> Section 3: "we use a fixed for each..." - Words are missing.

--> Done.


> "true flux S will" maybe better to say "true flux S_actual will"

--> Done.


> Consider to shorten the text near Equation 2 as this is basic.

--> Removed a few words.


> "V-FASTERThe net" - missing space

--> Done.


> Section 3.2 : "of C=10 for our limit"
> If you set C=8 do you detect anything?

--> The issue is we don't have a precise value for C given how our data processing chain is arranged. C is a conservative estimate for our sensitivity given expected RFI rates. In reality it is likely that the S/N limit is a little bit lower some or much of the time. For this analysis, setting C high maintains a conservative fidelity to compare with the sensitivity of other experiments, which is what we do later in the interpretation of our result.


> Below Equation 6 - Is this a complicated way to say "incoherent de-dispersion"?

--> No; here we were discussing the effects of scattering and instrumental smearing (one of which occurs during incoherent dedispersion, although that's not what we were describing).


> The paragraph above Equation 7 is confusing - consider rewrite it.

--> We have changed to wording to try to make this clearer.


> In Equation 9 - do you mean min(1,\sqrt{w/t_eff}) ?

--> Fixed; although S/Nbroad should always be less than S/Nopt it is possible that noise variance and RFI may make this not so in real data.


> section 4.2:
> "event density" change to: "event rate surface density"

--> Fixed.


> "monochroic" do you mean "monochromatic"?

--> We meant single-freq-receiver (i.e. not the S/X receiver); changed this to say that.




-------------------------
  Response to Referee 2
-------------------------

> +Section 4
> 
> I'm still confused about how Figures 2 - 5 are generated. I
> will explain how I understand it, and you can correct me
> where I'm wrong. In order to evaluate Eq. 4, you use the
> set of observational parameters (shown in Figure 1) to
> calculate a set of thresholds for Eq. 2. The set of
> observational parameters also includes total on sky time,
> which goes into the calculation of $\lambda$. Additionally,
> you need to make an assumption for the true flux ($S$) and
> true rate for the events. To generate Figures 2 -5, you
> evaluate Eq. 4 using the observational parameters and a
> range of true fluxes and true rates. Then I guess you plot
> the effective observed flux ($S \sqrt{t_s}$) and "expected
> event density", which is the guess at the true rate? The
> search over a range of $S$ and true rates is not explicitly
> described and would help the reader understand Figures 2- 5
> (if that's in fact what's going on).

--> Thank you for pointing this out and taking the time to step yourself through the process. We realize now that what's being done was not explicit. We have added text and a paragraph at the end of this section to represent a summary of what's really going on here (and yes, your explanation is correct).


> +Section 4.2
> 
> "These induce a huge range of indices measured for different
> detections, ranging −10.4-13.6 (Spitler et al. 2014)"
>
> - FRB 121102 isn't the only FRB with a spectral index
> measurement; FRB 131104, FRB 010724, and FRB 150418 do as
> well. I'm not advocating necessarily that you mention all of
> them but just don't say "only".
> - The quoted spectral indices could be misinterpreted as
> -10.4 to -13.6; I'd recommended adding a "+" sign.
> - The citation should be Spitler et al. 2016, not Spitler
> et al 2014.

--> Fixed.


> From the first report:
>
> > > How much does the result of your two-point spectral
> > > index depend on the T13 rate? How much does the spectral
> > > index vary if assume the +/1 1-sigma uncertainty on the
> > > T13 rate?
> > 
> > --> The result depends entirely on the T13 rate. Based on
> > comments from the ApJ staff statistician included with our
> > referee report, we have now made this clearer in sections
> > 4.2 and 4.3 and added more explicit caveats to our limit
> > analysis.
> 
> I agree that the discussion is clearer, but I still don't
> have an intuitive sense of how dependent the limits are on
> the assumptions. For example, does cutting the T13 rate in
> half change the limits on the spectral index by 10%, 50%, or
> 100%? For example, the updated HTRU-S rate from Champion et
> al 2015 is about half of the T13 rate.

--> We have added the Champion et al. (2016) rate to table 2 and included it in Figure 2. Given that this measurement now represents the most well-defined measurement to date, we have changed our limits to use that measurement. The conclusions remain the same as the limits don't change drastically (and weren't incredibly strict in the first place!). We still report the results of the T13 limit to demonstrate what impact a different rate has on our limits.


> +Figures 2-5
>
> A question about the color scale. Is the region between the
> red and blue stripes purplish or black? In other words does
> the probability drop and rise again? In my version of the
> PDF, it looks very close to black between the red and blue.

--> It's deep purple - the color bar trace shows that this sweep is continuous rather than dropping and then rising again. 


==> report_cmt.txt <==
REFEREE 1: REPORT


+Section 3

Before I proceed, let me say that I read the relevant sections of the Trott et al 2013 paper in great detail.

-> Equation 1

I've struggled a lot with this equation (and the derivation in the Trott et al 2013 paper).
First, why is $S_{sys}$ squared? In the Trott et al. paper, this quantity is the "system noise in a frequency channel at frequency $\nu". But the variable used is $S_{sys}$, which I usually associate with the SEFD, which is NOT the same as the system noise. For your purposes, you assume no frequency dependence and that all antennae are identical, so the square is not important. It's also unclear whether $S_{sys}(\nu)$ has units of Janskys or Janskys/Hz (and similarly if $B(f,\theta)$ is per unit Hz. I also don't understand the factor of \sqrt(b) on the numerator.

Given that you anyway use a simplified version of this equation, you may want to just simplify it and refer the reader to the Trott et al paper for the more detailed formulae.

CMT: S_sys is the noise (Jy/Hz) within a given frequency channel of the bandwidth. For an incoherent fast transient experiment, the power is formed for each channel by squaring and then the power are summed over the bandwidth. We assume that the noise is uncorrelated bewteen frequency channels, and the total noise is therefore the quadrature sum over the channels. This is the origin of the square, and the square-root. The b factor is the dimensional channel bandwidth (units: Hz) over which the integral is performed, and is required to get the correct units. As the referee correctly points out, this is not actually used in this case, and the expression is simpler. The b factor here is a legacy of the original, general framework.

SARAH: can we add an extra line to eqn 1 to simplify it by removing the irrelevant factors and dependence on frequency?

->Equation 2

1) You reuse the variable $P$ for three different PDFs. Please use different symbols.

SARAH: include fig 15 and 16 as requested. Also, change X<Csigma to S<Csigma, because this is incorrect otherwise.

2) $P(X < C \sigma)$

This is not defined in this manuscript, only in the Trott et al. paper. Please include Equations 15 and 16 from Trott et al.
Furthermore, there must be a mistake. You define $X$ to be a rate and then have it in an inequality with a flux limit. Should this not be $P(S < C \sigma)$ instead?

CMT: Indeed, the definition is now included, and the X has been corrected to S (with units of flux density).

3) I'm confused about the definition of $\lambda$ and $X$. You state it is the "expected number density per field of view and total observing time". Then what is $\lambda$?
There are two rates. One is the *true* rate and the other is the rate you expect in your survey given your total observing time and FOV. Please be clear which variable is which. I think your $X$ is the sky rate, and it's really counterintuitive to define it in terms of the survey rate. Also, assuming that I'm correct above, you never use $X$ anywhere.
(Skipping ahead to the results, what you plot in Figures 2-5 is "Expected event density". Is this $\lamda$? )

CMT: Lambda is the expected integer number of events occurring within the survey volume and time, where the expectation here is the ensemble average over the sky. X is instead the expected *density* of events, and is the underlying ensemble average rate across the sky. Both refer to expectation values, but one has been normalised by the survey parameters, and one has not. Neither refer to the number that actually occurred in the sky, because this is Poisson distributed.

4) Is $\sigma$ determined empirically from the data or using the properties of the data (SEFD, number of channels, etc.)? If the latter, is it related to Equation 1 somehow?

SARAH: you can comment on this one.

5) To clarify, is the $P(n; \lambda)$ included in the summation?

Finally, I don't follow the overall probability arguments.
The null hypothesis ($P(H_0)$) is "at least one source would have been detected when $n$ events have occurred". Why is this the null hypothesis? Why not "no events occurred" or "$n$ events occurred but all below threshold"? Also, is it "when $n$ events occurred" or "when two or more events occurred"?
So, $1-P(H_0)$ is the so-called "alternative hypothesis", i.e. "The alternative hypothesis is the probability that events are occurring but were not detectable; hence a value of unity indicates that were events occurring, they should have been detected by V-FASTR". These two sentences contradict each other don't they?

+Section 3.3

Equation 5 -> What are the units on $k$, $\Delta f$, and $f$? Hz???

SARAH

Equations 6 - 8 -> Should you not use the "proportional to" symbol rather than the "similar to"?

CMT: Yes, corrected.


------------------
Note added by ApJ Scientific Editor from ApJ Statistician for your consideration:


1. I recommend the authors read the paper "ON COMPUTING UPPER LIMITS TO SOURCE INTENSITIES" by astrostatisticians Kashyap et al. (ApJ 2010) that differentiates between calculations of source existence and upper limits. I am worried that the procedure in eqn 2 may be blurring these two concepts.

2. The authors do not discuss the balance between false positive and false negative detections, which is important when multiple experiments (hypothesis tests) are made. In particular, see the important False Discovery Rate procedure of statisticians Benjamini & Hochberg (1995, Wikipedia). FDR has generated widespread interest among statisticians and, I suspect, should be used here.

3. I am worried about the calculation of spectral index limits in sec 4.2. It is now well-known that reliable estimation of alpha in powerlaws requires maximum likelihood estimation; the traditional least-squares regression on binned distributions gives biased slopes (e.g. Newman 2005, http://arxiv.org/abs/cond-mat/0412004). But here there are virtually no data at all! It is not obvious to me that the failure to detect one FRB event can be readily converted to a slope constraint. For example, shouldn't one consider the `extreme value' (Gumbel) distribution for the radio noise (https://en.wikipedia.org/wiki/Extreme_value_theory)? 

CMT: Equation 2 is simply a statement of the detectability of an event given the experimental setup. It is strictly a detection metric and is not an estimation metric (i.e., it does not purport to compute limits). In my understanding, it is its application to data that is in question here. The detection metric is computed for different experimental setups and applied in the source observed flux density versus experimental design parameter space. This metric is a detection probability, and pertains to the "upper limit" discussion within the Kashyap et al. paper (and not a measure of source bounds). The issue is when it is used to constrain spectral and source count power law indices in sections 4.2 and 4.3.

In those sections, I agree that a 95% probability of detection is being used erroneously as a 95% confidence for spectral index estimation.







==> report_cmt_edited.txt <==




------------------
Note added by ApJ Scientific Editor from ApJ Statistician for your consideration:


1. I recommend the authors read the paper "ON COMPUTING UPPER LIMITS TO SOURCE INTENSITIES" by astrostatisticians Kashyap et al. (ApJ 2010) that differentiates between calculations of source existence and upper limits. I am worried that the procedure in eqn 2 may be blurring these two concepts.

2. The authors do not discuss the balance between false positive and false negative detections, which is important when multiple experiments (hypothesis tests) are made. In particular, see the important False Discovery Rate procedure of statisticians Benjamini & Hochberg (1995, Wikipedia). FDR has generated widespread interest among statisticians and, I suspect, should be used here.

3. I am worried about the calculation of spectral index limits in sec 4.2. It is now well-known that reliable estimation of alpha in powerlaws requires maximum likelihood estimation; the traditional least-squares regression on binned distributions gives biased slopes (e.g. Newman 2005, http://arxiv.org/abs/cond-mat/0412004). But here there are virtually no data at all! It is not obvious to me that the failure to detect one FRB event can be readily converted to a slope constraint. For example, shouldn't one consider the `extreme value' (Gumbel) distribution for the radio noise (https://en.wikipedia.org/wiki/Extreme_value_theory)? 

CMT: Equation 2 is simply a statement of the detectability of an event given the experimental setup. It is strictly a detection metric and is not an estimation metric (i.e., it does not purport to compute limits). In my understanding, it is its application to data that is in question here. The detection metric is computed for different experimental setups and applied in the source observed flux density versus experimental design parameter space. This metric is a detection probability, and pertains to the "upper limit" discussion within the Kashyap et al. paper (and not a measure of source bounds). The issue is when it is used to constrain spectral and source count power law indices in sections 4.2 and 4.3.

In those sections, I agree that a 95% probability of detection is being used erroneously as a 95% confidence for spectral index estimation.







==> report_cmt_stat_edited.txt <==

------------------
Note added by ApJ Scientific Editor from ApJ Statistician for your consideration:


1. I recommend the authors read the paper "ON COMPUTING UPPER LIMITS TO SOURCE INTENSITIES" by astrostatisticians Kashyap et al. (ApJ 2010) that differentiates between calculations of source existence and upper limits. I am worried that the procedure in eqn 2 may be blurring these two concepts.

2. The authors do not discuss the balance between false positive and false negative detections, which is important when multiple experiments (hypothesis tests) are made. In particular, see the important False Discovery Rate procedure of statisticians Benjamini & Hochberg (1995, Wikipedia). FDR has generated widespread interest among statisticians and, I suspect, should be used here.

3. I am worried about the calculation of spectral index limits in sec 4.2. It is now well-known that reliable estimation of alpha in powerlaws requires maximum likelihood estimation; the traditional least-squares regression on binned distributions gives biased slopes (e.g. Newman 2005, http://arxiv.org/abs/cond-mat/0412004). But here there are virtually no data at all! It is not obvious to me that the failure to detect one FRB event can be readily converted to a slope constraint. For example, shouldn't one consider the `extreme value' (Gumbel) distribution for the radio noise (https://en.wikipedia.org/wiki/Extreme_value_theory)? 

Authors: Equation 2 is simply a statement of the detectability of an event given the experimental setup. It is strictly a detection metric and is not an estimation metric (i.e., it does not purport to compute limits). In my understanding, it is its application to data that is in question here. The detection metric is computed for different experimental setups and applied in the source observed flux density versus experimental design parameter space. This metric is a detection probability, and pertains to the "upper limit" discussion within the Kashyap et al. paper (and not a measure of source bounds). Had a detection been made, the computation of bounds could be discussed, and this would require a different metric and analysis. As it is, we have not detected any FRBs, although we do know that they exist (at least at a few frequencies), given the Parkes and Arecibo detections.

The issue is when it is used to constrain spectral and source count power law indices in sections 4.2 and 4.3. We agree that this is not a statistically robust analysis, due to the lack of our own detections, the small amount of frequencies at which we have information, and the uncertainty on the flux density of the Thornton detections. Certainly, with our own detections, we could perform a ML analysis to determine the power law index and its probability distribution function (uncertainties). However, we do not believe this type of deep analysis is warranted given the lack of detections. Instead, we have altered the text in the document to reflect the simplistic approach we have taken, and the caveats on the conclusions. We are ultimately trying to demonstrate the potential power of an experiment that observes over a large range of frequencies to provide upper and lower constraints on source spectral dependence and number counts. We are also trying to demonstrate the improvement in analysis that can be obtained from the rigorous probabilistic framework we have developed, as compared with the more typical simplistic limit plots. We do not claim to have performed a rigorous analysis. Similarly, we agree that the ML analysis is crucial for binned data, in order to correctly account for the log-log nature of the least squares estimation of a linear fit and to avoid Eddington Bias. Again, without any detections, we are in an extremelt uncertain regime, and the ML analysis would not be enlightening.

Therefore, in these sections, we agree that a 95% probability of detection is being used erroneously as a 95% confidence for spectral index estimation. We hope that the improved text will alleviate any confusion that we believe those two quantities to be equivalent. This discussion is also pertinent to the extreme value analysis discussion. Gumbel's work is relevant when there are actual detections, and one can study the probability of exceeding a previous maximum flux density. Without any VFASTR detections, this analysis cannot be undertaken.

With regard to False Discovery Rate, we only consider a standard alternate hypothesis (two hypotheses tested). There seems to be some confusion that we are considering >2 hypotheses, however we are simply combining different bandwidth experiments into a single probability metric. This metric is used with a threshold value for the binary decision: FRB present versus FRB absent. In this case, we can compute the False Negative Rate of real sources that are rejected, but it would not likely be more illuminating than the probability phase space plots that we have already in the manuscript. The False Positive Rate is trivial, given the high threshold applied to the data (10 sigma).







==> report_cmt_statistician.txt <==

------------------
Note added by ApJ Scientific Editor from ApJ Statistician for your consideration:


1. I recommend the authors read the paper "ON COMPUTING UPPER LIMITS TO SOURCE INTENSITIES" by astrostatisticians Kashyap et al. (ApJ 2010) that differentiates between calculations of source existence and upper limits. I am worried that the procedure in eqn 2 may be blurring these two concepts.

2. The authors do not discuss the balance between false positive and false negative detections, which is important when multiple experiments (hypothesis tests) are made. In particular, see the important False Discovery Rate procedure of statisticians Benjamini & Hochberg (1995, Wikipedia). FDR has generated widespread interest among statisticians and, I suspect, should be used here.

3. I am worried about the calculation of spectral index limits in sec 4.2. It is now well-known that reliable estimation of alpha in powerlaws requires maximum likelihood estimation; the traditional least-squares regression on binned distributions gives biased slopes (e.g. Newman 2005, http://arxiv.org/abs/cond-mat/0412004). But here there are virtually no data at all! It is not obvious to me that the failure to detect one FRB event can be readily converted to a slope constraint. For example, shouldn't one consider the `extreme value' (Gumbel) distribution for the radio noise (https://en.wikipedia.org/wiki/Extreme_value_theory)? 

Authors: Equation 2 is simply a statement of the detectability of an event given the experimental setup. It is strictly a detection metric and is not an estimation metric (i.e., it does not purport to compute limits). In my understanding, it is its application to data that is in question here. The detection metric is computed for different experimental setups and applied in the source observed flux density versus experimental design parameter space. This metric is a detection probability, and pertains to the "upper limit" discussion within the Kashyap et al. paper (and not a measure of source bounds). Had a detection been made, the computation of bounds could be discussed, and this would require a different metric and analysis. As it is, we have not detected any FRBs, although we do know that they exist (at least at a few frequencies), given the Parkes and Arecibo detections.

The issue is when it is used to constrain spectral and source count power law indices in sections 4.2 and 4.3. We agree that this is not a statistically robust analysis, due to the lack of our own detections, the small amount of frequencies at which we have information, and the uncertainty on the flux density of the Thornton detections. Certainly, with our own detections, we could perform a ML analysis to determine the power law index and its probability distribution function (uncertainties). However, we do not believe this type of deep analysis is warranted given the lack of detections. Instead, we have altered the text in the document to reflect the simplistic approach we have taken, and the caveats on the conclusions. We are ultimately trying to demonstrate the potential power of an experiment that observes over a large range of frequencies to provide upper and lower constraints on source spectral dependence and number counts. We are also trying to demonstrate the improvement in analysis that can be obtained from the rigorous probabilistic framework we have developed, as compared with the more typical simplistic limit plots. We do not claim to have performed a rigorous analysis. Similarly, we agree that the ML analysis is crucial for binned data, in order to correctly account for the log-log nature of the least squares estimation of a linear fit and to avoid Eddington Bias. Again, without any detections, we are in an extremelt uncertain regime, and the ML analysis would not be enlightening.

Therefore, in these sections, we agree that a 95% probability of detection is being used erroneously as a 95% confidence for spectral index estimation. We hope that the improved text will alleviate any confusion that we believe those two quantities to be equivalent. This discussion is also pertinent to the extreme value analysis discussion. Gumbel's work is relevant when there are actual detections, and one can study the probability of exceeding a previous maximum flux density. Without any VFASTR detections, this analysis cannot be undertaken.

With regard to False Discovery Rate, we only consider a standard alternate hypothesis (two hypotheses tested). There seems to be some confusion that we are considering >2 hypotheses, however we are simply combining different bandwidth experiments into a single probability metric. This metric is used with a threshold value for the binary decision: FRB present versus FRB absent. In this case, we can compute the False Negative Rate of real sources that are rejected, but it would not likely be more illuminating than the probability phase space plots that we have already in the manuscript. The False Positive Rate is trivial, given the high threshold applied to the data (10 sigma).






